Detection of a giant white-light flare on an L2.5 dwarf with the Next Generation Transit Survey

We present the detection of a $\Delta V\sim$ -10 flare from the ultracool L2.5 dwarf ULAS J224940.13-011236.9 with the Next Generation Transit Survey (NGTS). The flare was detected in a targeted search of late-type stars in NGTS full-frame images and represents one of the largest flares ever observed from an ultracool dwarf. This flare also extends the detection of white-light flares to stars with temperatures below 2000 K. We calculate the energy of the flare to be $3.4^{+0.9}_{-0.7}\times10^{33}$erg, making it an order of magnitude more energetic than the Carrington event on the Sun. Our data show how the high-cadence NGTS full-frame images can be used to probe white-light flaring behaviour in the latest spectral types.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
